Mid-IR cosmological spectrophotometric surveys from space: Measuring AGN and star formation at the Cosmic Noon with a SPICA-like mission

We use the SPace Infrared telescope for Cosmology and Astrophysics (SPICA) project as a template to demonstrate how deep spectrophotometric surveys covering large cosmological volumes over extended fields (1-15 square degrees) with a mid-IR imaging spectrometer (17-36 micron) in conjunction with deep 70 micron photometry with a far-IR camera, at wavelengths which are not affected by dust extinction can answer the most crucial questions in current galaxy evolution studies. A SPICA-like mission will be able for the first time to provide an unobscured three dimensional (3-D, i.e. x, y and redshift z) view of galaxy evolution back to an age of the Universe of less than ~2 Gyrs, in the mid-IR rest-frame. This survey strategy will produce a full census of the Star formation Rate (SFR) in the Universe, using Polycyclic Aromatic Hydrocarbons (PAH) bands and fine-structure ionic lines, reaching the characteristic knee of the galaxy luminosity function, where the bulk of the population is distributed, at any redshift up to z ~3.5. Deep follow-up pointed spectroscopic observations with grating spectrometers { onboard the satellite}, across the full IR spectral range (17-210 micron), would simultaneously measure Black Hole Accretion Rate (BHAR), from high-ionization fine-structure lines, and SFR, from PAH and low- to mid-ionization lines in thousands of galaxies from solar to low metallicities, down to the knee of their luminosity functions. The analysis of the resulting atlas of IR spectra will reveal the physical processes at play in evolving galaxies across cosmic time, especially its heavily dust-embedded phase during the activity peak at the cosmic noon (z ~1-3), through IR emission lines and features that are insensitive to the dust obscuration.

==> abstract.txt <==
The SPace Infrared telescope for Cosmology and Astrophysics (SPICA) with the cameras and spectrometers at the focal plane of its 2.5m cryogenic mirror cooled below ~8K, will provide for the first time an unobscured three dimensional (3-D, i.e. x, y and redshift z) view of galaxy evolution back to an age of the Universe of less than ~2 Gyrs, in the mid-IR rest-frame. This will be done with deep spectrophotometric surveys covering large cosmological volumes in extended fields (1-15 deg2) with the SMI imaging spectrometer (17-36 µm) in conjunction with deep 70 µm photometry with B-BOP, at wavelengths which are not affected by dust extinction. These surveys will produce a full census of the Star formation Rate (SFR) in the Universe, using Polycyclic Aromatic Hydrocarbons (PAH) bands and fine-structure ionic lines, reaching the knee of the galaxy luminosity function, where the bulk of the population is distributed, at any redshift up to z ~ 3.5. Deep follow-up pointed spectroscopic observations with the SPICA grating spectrometers, in the full IR spectral range (17-210 µm), will simultaneously measure Black Hole Accretion Rate (BHAR), from high-ionization fine-structure lines, and SFR, from PAH and low- to mid-ionization lines in thousands of galaxies from solar to low metallicities, down to the knee of their luminosity functions. The analysis of the outcome atlas of IR spectra will investigate the physical processes at play in evolving galaxies across cosmic time, including its heavily dust-embedded phase during the activity peak at the cosmic noon (z ~ 1-3), through IR emission lines and features that are fairly insensitive to the dust obscuration.

